The Disruption of Giant Molecular Clouds by Radiation Pressure and the Efficiency of Star Formation in Galaxies

Star formation is slow, in the sense that the gas consumption time is much longer than the dynamical time. It is also inefficient; essentially all star formation in local galaxies takes place in giant molecular clouds (GMCs), but the fraction of a GMC converted to stars is very small, ~5%. In the most luminous starbursts, the GMC lifetime is shorter than the main sequence lifetime of even the most massive stars, so that supernovae can play no role in GMC disruption. We investigate the disruption of GMCs across a wide range of galaxies, from normal spirals to the densest starbursts; we take into account the effects of HII gas pressure, shocked stellar winds, protostellar jets, and radiation pressure produced by the absorption and scattering of starlight on dust grains. In the Milky Way, we find that a combination of three mechanisms, jets, HII gas pressure, and radiation pressure, disrupts the clouds. In more rapidly star forming galaxies such as ``clump'' galaxies at high-redshift, ultra-luminous infrared galaxies (ULIRGs) and submillimeter galaxies, radiation pressure dominates natal cloud distribution. We predict the presence of 10-20 clusters with masses ~10^7 Msun in local ULIRGs such as Arp 220 and a similar number of clusters with M_* ~ 10^8 Msun in high redshift clump galaxies; submillimeter galaxies will have even more massive clusters. We find that the mass fraction of a GMC that ends up in stars is an increasing function of the gas surface density of a galaxy, reaching ~35% in the most luminous starbursts. Furthermore, the disruption of bubbles by radiation pressure stirs the interstellar medium to velocities of ~10 km/s in normal galaxies and to ~100 km/s in ULIRGs like Arp 220, consistent with observations. Thus, radiation pressure may play a dominant role in the ISM of star-forming galaxies.

==> abstract.txt <==
Star formation is both slow and inefficient. Essentially all star
formation in local galaxies takes place in giant molecular clouds
(GMCs), but the fraction of a GMC converted to stars is very small,
$\sim5\%$. While there is some disagreement over the lifespan of GMCs,
there is a consensus that it no more than a few cloud dynamical
times. We show that in many star forming galaxies the GMC lifetime is
a factor of ten shorter than the main sequence lifetime of even the
most massive stars, so that supernovae can play no role in GMC
disruption in such galaxies. We investigate the disruption of giant
molecular clouds, including the effects of HII gas pressure, shocked
stellar winds (normal gas and cosmic ray pressure), protostellar jets,
and radiation pressure. We find that in the Milky Way a combination of
three mechanisms, jets, HII gas pressure, and radiation pressure,
disrupts the clouds; supernovae come into play only in the last
stages. In more rapidly star forming galaxies such as clump galaxies,
ultra luminous infrared galaxies (ULIRGs) and submilimeter galaxes,
radiation pressure and, to a lesser extent, protostellar jets, act to
disrupt the natal cloud. We predict the presence of ten to twenty
clusters with masses $\sim10^7M_\odot$ in ULIRGs, and a similar number
of clusters with $M_*\sim10^8M_\odot$ in clump galaxies; submillimeter
galaxies will have even more massive clusters. The mass fraction of a
giant molecular cloud that ends up in stars is an increasing function
of gas surface density.

